Spectral Decimation for Families of Self-Similar Symmetric Laplacians on the Sierpinski Gasket

We construct a one-parameter family of Laplacians on the Sierpinski Gasket that are symmetric and self-similar for the 9-map iterated function system obtained by iterating the standard 3-map iterated function system. Our main result is the fact that all these Laplacians satisfy a version of spectral decimation that builds a precise catalog of eigenvalues and eigenfunctions for any choice of the parameter. We give a number of applications of this spectral decimation. We also prove analogous results for fractal Laplacians on the unit Interval, and this yields an analogue of the classical Sturm-Liouville theory for the eigenfunctions of these one-dimensional Laplacians.

==> p10.csv <==
,,,
1,4.5615,4.5747,4.575
2,88.889,94.424,94.551
3,173.22,196.75,197.3
4,,202.73,203.32
5,,2719.4,2832.2
6,,3092,3239.2
7,,3760.6,3982.3
8,,3950.6,4196.6
9,,4140.7,4412.3
10,,4809.2,5182.7
11,,5181.8,5620.1
12,,7698.5,8744.4
13,,7704.5,8752.2
14,,7806.8,8886.2
15,,7896.7,9004.3
16,,,9010.3
17,,,120080
18,,,120430
19,,,120840
20,,,120860
21,,,131510
22,,,133240
23,,,136470
24,,,137420
25,,,138400
26,,,142010
27,,,144170
28,,,167140
29,,,167260
30,,,169820
31,,,174320
32,,,175580
33,,,176850
34,,,181340
35,,,183900
36,,,184030
37,,,206990
38,,,209150
39,,,212770
40,,,213740
41,,,214700
42,,,217930
43,,,219650
44,,,230300
45,,,230330
46,,,230730
47,,,231090
48,,,342160
49,,,342160
50,,,342280
51,,,342410
52,,,342420
53,,,345550
54,,,345980
55,,,346750
56,,,346970
57,,,347180
58,,,347930
59,,,348330
60,,,350960
61,,,350970
62,,,351070
63,,,351160


==> p90.csv <==
,,,
1,60.78,63.282,63.339
2,88.889,94.424,94.551
3,117,126.93,127.16
4,,2701.3,2812.5
5,,2957.2,3091.4
6,,3092,3239.2
7,,3246.3,3409.3
8,,3950.6,4196.6
9,,4654.9,5003.2
10,,4809.2,5182.7
11,,4944,5340.3
12,,5199.9,5641.5
13,,7774.3,8843.5
14,,7806.8,8886.2
15,,7838,8927.1
16,,,120060
17,,,120310
18,,,120430
19,,,120560
20,,,131430
21,,,132610
22,,,133240
23,,,133970
24,,,137420
25,,,141150
26,,,142010
27,,,142780
28,,,144280
29,,,168900
30,,,169820
31,,,170870
32,,,175580
33,,,180300
34,,,181340
35,,,182260
36,,,206880
37,,,208390
38,,,209150
39,,,210020
40,,,213740
41,,,217200
42,,,217930
43,,,218560
44,,,219730
45,,,230600
46,,,230730
47,,,230860
48,,,231110
49,,,342240
50,,,342280
51,,,342320
52,,,345520
53,,,345830
54,,,345980
55,,,346160
56,,,346970
57,,,347760
58,,,347930
59,,,348070
60,,,348350
61,,,351040
62,,,351070
63,,,351100


==> r1eigvals.csv <==
,,,
1,16.44177,16.80092,16.81540
2,51.82373,55.71942,55.87916
3,51.82373,55.71942,55.87916
4,135.6763,170.7849,172.3011
5,135.6763,170.7849,172.3011
6,171.0582,237.1054,240.0456
7,187.5000,275.2855,279.2626
8,187.5000,275.2855,279.2626
9,187.5000,275.2855,279.2626
10,225.0000,653.6478,676.8809
11,225.0000,653.6478,676.8809
12,225.0000,653.6478,676.8809
13,,822.8123,860.2391
14,,822.8123,860.2391
15,,822.8123,860.2391
16,,876.1515,918.8128
17,,976.2635,1029.765
18,,976.2635,1029.765
19,,1178.970,1258.635
20,,1178.970,1258.635
21,,1258.805,1350.388
22,,1295.593,1392.986
23,,1295.593,1392.986
24,,1295.593,1392.986
25,,1295.593,1392.986
26,,1295.593,1392.986
27,,1295.593,1392.986
28,,2812.500,3364.856
29,,2812.500,3364.856
30,,2812.500,3364.856
31,,2812.500,3364.856
32,,2812.500,3364.856
33,,2812.500,3364.856
34,,2812.500,3364.856
35,,2812.500,3364.856
36,,2812.500,3364.856
37,,2812.500,3364.856
38,,2812.500,3364.856
39,,2812.500,3364.856
40,,3391.907,4269.622
41,,3391.907,4269.622
42,,3391.907,4269.622
43,,3391.907,4269.622
44,,3391.907,4269.622
45,,3391.907,4269.622
46,,3428.695,4331.031
47,,3508.530,4466.163
48,,3508.530,4466.163
49,,3711.237,4821.567
50,,3711.237,4821.567
51,,3811.348,5004.193
52,,3864.688,5103.581
53,,3864.688,5103.581
54,,3864.688,5103.581
55,,4033.852,5429.203
56,,4033.852,5429.203
57,,4033.852,5429.203
58,,4412.215,6225.583
59,,4412.215,6225.583
60,,4412.215,6225.583
61,,4450.395,6312.187
62,,4516.715,6465.814
63,,4516.715,6465.814
64,,4631.781,6742.790
65,,4631.781,6742.790
66,,4670.699,6839.738
67,,4687.500,6882.137
68,,4687.500,6882.137
69,,4687.500,6882.137
70,,4687.500,6882.137
71,,4687.500,6882.137
72,,4687.500,6882.137
73,,4687.500,6882.137
,,...,...
